Screen or No Screen? Lessons Learnt from a Real-World Deployment Study of Using Voice Assistants With and Without Touchscreen for Older Adults

While voice user interfaces offer increased accessibility due to hands-free and eyes-free interactions, older adults often have challenges such as constructing structured requests and perceiving how such devices operate. Voice-first user interfaces have the potential to address these challenges by enabling multimodal interactions. Standalone voice + touchscreen Voice Assistants (VAs), such as Echo Show, are specific types of devices that adopt such interfaces and are gaining popularity. However, the affordances of the additional touchscreen for older adults are unknown. Through a 40-day real-world deployment with older adults living independently, we present a within-subjects study (N = 16; age M = 82.5, SD = 7.77, min. = 70, max. = 97) to understand how a built-in touchscreen might benefit older adults during device setup, conducting self-report diary survey, and general uses. We found that while participants appreciated the visual outputs, they still preferred to respond via speech instead of touch. We identified six design implications that can inform future innovations of senior-friendly VAs for managing healthcare and improving quality of life.

==> alt.txt <==
Figure 1a: Demonstrative figure showing an older adult is using a separate mobile phone to setup the Echo Dot;

Figure 1b: Demonstrative figures showing an Echo Dot is announcing voice information. The bottom LED rings are shown as blue;

Figure 1c: Demonstrative figures showing an Echo Dot is listening to the user's speech. The bottom LED rings are shown as cyan;

Figure 1d: Demonstrative figure showing an older adult is speaking toward the Echo Dot;

Figure 1e: Demonstrative figure showing an older adult is setting up and configuring the Echo Show;

Figure 1f: Demonstrative figure that the Echo Show is announcing the prompt of the designed daily diary. The question “were you doing exercise just now? Please say your response or select your answer” is shown on the screen. Two buttons — “Yes” and “No” are displayed where the user could input their responses by touching the display;

Figure 1g: Demonstrative figure of the Echo Show, where the blue/cyan bar is displayed at the bottom of the screen;

Figure 1h: Demonstrative figure where an older adult is speaking toward the Echo Show;

Figure 1i: Demonstrative figure showing an older adult is attempting to touch “Yes” of the question shown in Figure 1f;

Figure 1j: Demonstrative figure of an older adult is attempting to input her response by touching the virtual button displayed on the Echo Show;

Figure 2: A taxonomy diagram showing the design paradigm. The Alexa App on a phone and watch is considered as user-attached and touchscreen-based. The Echo Show is considered as user-detached and touchscreen-based. The headphone with built--in Alexa is considered as user-attached and voice-only. The Echo Dot is considered to be user-detached and voice-only;

Figure 3: A table shows participants' demographic data. P1 is in the range of 90 to 95 years old. She has a doctorate degree and was a social sciences research before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 4, 3.3, 3.3, 3.3 and 3.9. P2 is in the range of 80 to 85 years old. She has a professional degree and was a healthcare worker before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 5, 4.7, 2.3, 4.8 and 4.8. P3 is in the range of 70 to 75 years old. She has a professional degree and was an administrator before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 2, 3.7, 4.7, 2.4 and 4.3. P4 is in the range of 70 to 75 years old. She has a professional degree and was an administrator before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 5, 3.3, 4.7, 4.3 and 4.4. P5 is in the range of 90 to 95 years old. He has a professional degree and was a healthcare worker before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 5, 5.3, 2.0, 4.8 and 4.9. P6 is in the range of 75 to 80 years old. He has some college experience and was a businessman before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 4, 4.7, 3.3, 4.4 and 4.5. P7 is in the range of 75 to 80 years old. She has a professional degree and was a social worker before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 4, 2.0, 4.3, 5.0, and 4.0. P8 is in the range of 75 to 80 years old. He has a professional degree and was a consultant before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 2, 4.3, 3.0, 1.0, and 4.3. P9 is in the range of 75 to 80 years old. She has a professional degree and was a school teacher before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 5, 5, 3.3, 4.5, and 4.6. P10 is in the range of 75 to 80 years old. He has a bachelor’s degree and was an accountant before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 2, 3.0, 3.7, 4.0, and 4.3. P11 is in the range of 95 to 100 years old. He has a doctorate degree and was an administrator before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 2, 3.0, 2.7, 4.4, and 4.6. P12 is in the range of 75 to 80 years old. He has a bachelor’s degree and was a writer before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 2, 3.7, 4.3, 3.1, and 4.3. P13 is in the range of 75 to 80 years old. He has a doctorate degree and was a college professor before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 2, 3.3, 3.3, 4.8, and 4.8. P14 is in the range of 85 to 90 years old. She has a bachelor’s degree and was an administrator before retirement. She rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 5, 3.7, 3.7, 4.4, and 4.8. P15 is in the range of 90 to 95 years old. He has a doctorate degree and was a college professor before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 5, 5.0, 3.7, 4.8, and 4.6. P16 is in the range of 85 to 90 years old. She has a professional degree and was a social scientist before retirement. He rated the past experience, enthusiasm, anxiety, MDPQ and CPQ as 3, 3.3, 5.0, 2.9, and 3.6;

Figure 4a: Screenshot of the Zoom session of one remote focus group session. Eight participants, three engineering researchers and one geriatrician were presented and moderate the discussions;

Figure 4b: Screenshot when one older adult participant was explaining and justifying her responses, regarding the prompt of “which input method would you prefer? Touching or speaking?” Demonstrative figures were shown to help participants better recall their experience;

Figure 5a: The workflow to set up Echo Dot and Echo Show. Setting up the Echo Dot needs to follow the steps of read instruction, hardware connections, find Alexa App on the mobile devices, sign in, hit the setup button, and connect the WiFi. Setting up the Echo Show needs to follow the steps of read instruction, hardware connections, sign in, and connect to WiFi.

Figure 5b: Task completion time for reading instructions while setting up the Echo Dot and Echo Show. No statistical significance is found;

Figure 5c: Task completion time for hardware connections while setting up the Echo Dot and Echo Show. No statistical significance is found;

Figure 5d: Task completion time for finding Alexa Apps on the mobile phone/tablet while setting up the Echo Dot;

Figure 5e: Task completion time for signing into the experimental account while setting up the Echo Dot and Echo Show. Statistical significance was found with “***” being annotated;

Figure 5f: Task completion time for forcing Echo Dot to enter the setup mode;

Figure 5g: Task completion time for connecting device to the WiFi while setting up the Echo Dot and the Echo Show. No statistical significance is found;

Figure 5h: Overall task completion time for setting up the Echo Dot and Echo Show. Statistical significance was found with “**” being annotated;

Figure 6a: The demonstrative older adult was typing on a mobile phone using the finger;

Figure 6b: The demonstrative older adult was typing on a mobile phone using a stylus;

Figure 6c: The demonstrative older adult was typing on a tablet using an external keyboard;

Figure 6d: The demonstrative older adult was typing on the built-in touchscreen of the Echo Show using touch input while holding the Echo Show;

Figure 6e: The demonstrative older adult was typing on the built-in touchscreen of the Echo Show using a stylus while holding the Echo Show;

Figure 6f: The demonstrative older adult was typing on the built-in touchscreen of the Echo Show placed on a desktop;

Figure 6g: The demonstrative older adult incorrectly consider the button image on the phone as the setup button of the Echo Dot;

Figure 6h: The demonstrative older adult correctly and successfully finds the setup button on the Echo Dot;

Figure 7a: Two line plot shows the % of participant compliance the survey at each experimental day. The Echo Show exhibited slightly high % of participant compliance the survey starting from the second day;

Figure 7b: Average survey compliance measured after using the Echo Dot and the Echo Show. Statistical significance is detected, and is annotated as “*** (ART)”;

Figure 8a: Initial prompt response rate for number type question measured after using the Echo Dot and the Echo Show. Statistical significance is detected, and is annotated as “* (ART)”;

Figure 8b: % uses of voice and touch input modality while using the Echo Show. Statistical significance is detected, and is annotated as “** (ART)”;

Figure 8c: Average response latency for EDV, ESV, and EST. The statistical significance between EDV and EST is annotated as “*** (ART)”. The statistical significance between ESV and EST is annotated as “*** (ART)”;

Figure 8d: Average response latency for EDV, ESV, and EST. The statistical significance between EDV and EST is annotated as “*”. The statistical significance between ESV and EST is annotated as “**”;

Figure 8e: Average response latency for EDV, ESV, and EST. The statistical significance between EDV and EST is annotated as “* (ART)”, and the statistical significance between ESV and EST is annotated as “* (ART)”;

Figure 8f: Average response latency for EDV, ESV, and EST. The statistical significance between EDV and EST is annotated as “** (ART)”, and the statistical significance between ESV and EST is annotated as “** (ART)”;

Figure 9a: The box plot of participants’ responses of the usability prompt “on a scale of 1 - 5, how do you like to use voice assistant to report your diary survey? 1 being dislike extremely and 5 being like extremely”, reported through VAs in each experimental day. Incomplete responses were excluded. A slightly higher ratings of the Echo Show are exhibited;

Figure 9b: The 5-point Likert survey results of how participant think the journaling of diary could cause interruption burden to the daily life routine. Slightly more participants believed that using the Echo Show will not cause interruption burden to their daily life;

Figure 10a: Themes and tags used to label each interaction session. First row includes the theme of chat (CH), with the generated tags including: greetings, jokes and fun questions; Second row includes the theme of knowledge query (KQ), with the generated tags including: weather and temperature, time and date, spelling, defining terms, restaurant, use of devices, sports, shopping, travel, cooking, books, stock & investment, health information, city & public services, entertainment related questions ,interactive games, others; Third row includes the theme of service (SV), with the generated tags including: alarm, music, movies and videos, news, shopping list, reminder, calendar, timer, calling. The final row includes the theme of operation and control (OC), with the generated tags including: device control, pinging, repeat, other operation and control queries;

Figure 10b: The total number of interaction sessions being measured for each participant over the study session for the Echo Dot and Echo Show. The statistical significance is detected with “* (ART)” being annotated;

Figure 10c: The total number of interaction sessions related to knowledge query. The statistical significance is detected with “* (ART)” being annotated;

Figure 10d: The total number of interaction sessions related to service. The statistical significance is detected with “** (ART)” being annotated;

Figure 10e: The total number of interaction sessions related to operation and control. The statistical significance is detected with “* (ART)” being annotated;

Figure 11a: Overall SUS of the Echo Dot and Show. The statistical significance is detected with “*” being annotated;

Figure 11b: Overall NASA TLX of the Echo Dot and Show. The statistical significance is detected with “*** (ART)” being annotated;

Figure 11c: The 5-point Likert survey results of how strong participants agree with that the device is (Q1) comfortable to use, (Q2) easy to use, and (Q3) could cause interruption burden to daily routine;

Figure 12: Conceptual design sketch for achieving alternative designs to better support one-way modalities. Instead of using built-in touchscreens, a multi–device system could combine a voice–only VA with a hand–held device used as an additional channel for inputting responses. The Echo Dot is placed on the countertop next to the bed. And the older adult is holding a smartphone and ready to input responses through five buttons on the phone;

Figure 13a: Example calendar used by P12 for assisting reminders;

Figure 13b-c: With Dot, the reminder message does not stay persistently after the initial triggering event;

Figure 13d-e: With Show, while the visual reminder message will stay, the proactive audio notifications are snoozed after the triggering event;

Figure 14: We designed the diary survey focusing on eight themes of older adults’ general wellness based on suggestions from professional geriatricians and empirical guidance from WHO. For each theme, one question will be randomly chosen from those marked by “*”. We also include a usability section to understand participants’ in-situ user experience. Five types of expected answers are included in the study;

Figure 15: Guiding questions used for semi-structured interviews at different study stages. 12 guiding questions are presented spanning across three themes;

Figure 16: The codebook resulted from our qualitative analysis of study Phase 2, showing four themes (bold). The “Count” refers to the number of participants’ quotes tagged with corresponding theme (or code). Notably, it is possible that more than one code is assigned to a specific quote. Overall, 17 codes were generated across four themes: “Overall Experience”, “Typing Experience”, “Feedbacks”, “Form Factors”;

Figure 17: The codebook resulted from our qualitative analysis, showing three themes (bold) related to the topic of Experience of Daily Diary Journaling, and another three themes (bold) related to the topic of Experience of General Features In Use. The “Count” refers to the number of participants’ quotes tagged with corresponding theme (or code). Notably, it is possible that more than one code is assigned to a specific quote. 29 codes were yielded spanning across three themes (“Touch and Voice Input”, “Interactions and Control of Conversational Flow”, and “Memorizing and Reminders”) under the topic of “Experience of Daily Diary Journaling” and another three themes (“Negative Affordances related to Touchscreen”, “Voice + Visual Interactions”, “Voice Recognitions”, and “Placements & Form Factors”) under the topic of “Experience of General Features In Use”;

